Quantum 't Hooft operators and S-duality in N=4 super Yang-Mills

We provide a quantum path integral definition of an 't Hooft loop operator, which inserts a pointlike monopole in a four dimensional gauge theory. We explicitly compute the expectation value of the circular 't Hooft operators in N=4 super Yang-Mills with arbitrary gauge group G up to next to leading order in perturbation theory. We also compute in the strong coupling expansion the expectation value of the circular Wilson loop operators. The result of the computation of an 't Hooft loop operator in the weak coupling expansion exactly reproduces the strong coupling result of the conjectured dual Wilson loop operator under the action of S-duality. This paper demonstrates - for the first time - that correlation functions in N=4 super Yang-Mills admit the action of S-duality.

==> thooftbib.txt <==
@Article{Chen:2006iu,
     author    = "Chen, Bin and He, Wei",
     title     = "{On 1/2-BPS Wilson-'t Hooft loops}",
     journal   = "Phys. Rev.",
     volume    = "D74",
     year      = "2006",
     pages     = "126008",
     eprint    = "hep-th/0607024",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevD.74.126008",
     SLACcitation  = "%%CITATION = HEP-TH/0607024;%%"
}

@Article{Gaiotto:2009we,
     author    = "Gaiotto, Davide",
     title     = "{N=2 dualities}",
     year      = "2009",
     eprint    = "0904.2715",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0904.2715;%%"
}
@Article{Sen:2008yk,
     author    = "Sen, Ashoke",
     title     = "{Entropy Function and AdS(2)/CFT(1) Correspondence}",
     journal   = "JHEP",
     volume    = "11",
     year      = "2008",
     pages     = "075",
     eprint    = "0805.0095",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/11/075",
     SLACcitation  = "%%CITATION = 0805.0095;%%"
}
@Article{Sen:2009vz,
     author    = "Sen, Ashoke",
     title     = "{Arithmetic of Quantum Entropy Function}",
     year      = "2009",
     eprint    = "0903.1477",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0903.1477;%%"
}

@Article{Gaiotto:2009gz,
     author    = "Gaiotto, Davide and Maldacena, Juan",
     title     = "{The gravity duals of N=2 superconformal field theories}",
     year      = "2009",
     eprint    = "0904.4466",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0904.4466;%%"
}
@Article{Sen:2008vm,
     author    = "Sen, Ashoke",
     title     = "{Quantum Entropy Function from AdS(2)/CFT(1)
                  Correspondence}",
     year      = "2008",
     eprint    = "0809.3304",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0809.3304;%%"
}
@Article{Qi:2008ew,
     author    = "Qi, Xiao-Liang and Hughes, Taylor and Zhang, Shou-Cheng",
     title     = "{Topological Field Theory of Time-Reversal Invariant
                  Insulators}",
     year      = "2008",
     eprint    = "0802.3537",
     archivePrefix = "arXiv",
     primaryClass  =  "cond-mat.mes-hall",
     SLACcitation  = "%%CITATION = 0802.3537;%%"
}

@Article{Gupta:2008ki,
     author    = "Gupta, Rajesh Kumar and Sen, Ashoke",
     title     = "{Ads(3)/CFT(2) to Ads(2)/CFT(1)}",
     journal   = "JHEP",
     volume    = "04",
     year      = "2009",
     pages     = "034",
     eprint    = "0806.0053",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2009/04/034",
     SLACcitation  = "%%CITATION = 0806.0053;%%"
}
@Article{Essin:2008rq,
     author    = "Essin, Andrew M. and Moore, Joel E. and Vanderbilt, David",
     title     = "{Magnetoelectric polarizability and axion electrodynamics
                  in crystalline insulators}",
     year      = "2008",
     eprint    = "0810.2998",
     archivePrefix = "arXiv",
     primaryClass  =  "cond-mat.mes-hall",
     SLACcitation  = "%%CITATION = 0810.2998;%%"
}


@Article{Hehl:2007jy,
     author    = "Hehl, Friedrich W. and Obukhov, Yuri N. and Rivera,
                  Jean-Pierre and Schmid, Hans",
     title     = "{Relativistic analysis of magnetoelectric crystals:
                  extracting a new 4-dimensional P odd and T odd pseudoscalar
                  from Cr(2) O(3) data}",
     year      = "2007",
     eprint    = "0708.2069",
     archivePrefix = "arXiv",
     primaryClass  =  "gr-qc",
     SLACcitation  = "%%CITATION = 0708.2069;%%"
}

@Article{Argyres:2007cn,
     Author    = "Argyres, Philip C. and Seiberg, Nathan",
     title     = "{S-duality in N=2 supersymmetric gauge theories}",
     journal   = "JHEP",
     volume    = "12",
     year      = "2007",
     pages     = "088",
     eprint    = "0711.0054",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2007/12/088",
     SLACcitation  = "%%CITATION = 0711.0054;%%"
}

@Article{Cherkis:2007jm,
     author    = "Cherkis, Sergey A. and Durcan, Brian",
     title     = "{The 't Hooft-Polyakov Monopole in the Presence of an 't
                  Hooft Operator}",
     journal   = "Phys. Lett.",
     volume    = "B671",
     year      = "2009",
     pages     = "123-127",
     eprint    = "0711.2318",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1016/j.physletb.2008.11.065",
     SLACcitation  = "%%CITATION = 0711.2318;%%"
}

@Article{Alford:1992yx,
     author    = "Alford, Mark G. and Lee, Kai-Ming and March-Russell, John
                  and Preskill, John",
     title     = "{Quantum field theory of nonAbelian strings and vortices}",
     journal   = "Nucl. Phys.",
     volume    = "B384",
     year      = "1992",
     pages     = "251-317",
     eprint    = "hep-th/9112038",
     archivePrefix = "arXiv",
     doi       = "10.1016/0550-3213(92)90468-Q",
     SLACcitation  = "%%CITATION = HEP-TH/9112038;%%"
}
@Article{Kramers:1941kn,
     author    = "Kramers, H. A. and Wannier, G. H.",
     title     = "{Statistics of the two-dimensional ferromagnet. Part 1}",
     journal   = "Phys. Rev.",
     volume    = "60",
     year      = "1941",
     pages     = "252-262",
     doi       = "10.1103/PhysRev.60.252",
     SLACcitation  = "%%CITATION = PHRVA,60,252;%%"
}


@Article{Henningson:1998ey,
     author    = "Henningson, Mans and Skenderis, Kostas",
     title     = "{Holography and the Weyl anomaly}",
     journal   = "Fortsch. Phys.",
     volume    = "48",
     year      = "2000",
     pages     = "125-128",
     eprint    = "hep-th/9812032",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9812032;%%"
}
@Article{Bianchi:2002gz,
     author    = "Bianchi, Massimo and Green, Michael B. and Kovacs, Stefano
                  ",
     title     = "{Instanton corrections to circular Wilson loops in N = 4
                  supersymmetric  Yang-Mills}",
     journal   = "JHEP",
     volume    = "04",
     year      = "2002",
     pages     = "040",
     eprint    = "hep-th/0202003",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0202003;%%"
}
@Article{Douglas:1996sw,
     author    = "Douglas, Michael R. and Moore, Gregory W.",
     title     = "{D-branes, Quivers, and ALE Instantons}",
     year      = "1996",
     eprint    = "hep-th/9603167",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9603167;%%"
}
 @Article{Witten:1997sc,
     author    = "Witten, Edward",
     title     = "{Solutions of four-dimensional field theories via M-
                  theory}",
     journal   = "Nucl. Phys.",
     volume    = "B500",
     year      = "1997",
     pages     = "3-42",
     eprint    = "hep-th/9703166",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(97)00416-1",
     SLACcitation  = "%%CITATION = HEP-TH/9703166;%%"
}
 
@Article{Seiberg:1994rs,
     author    = "Seiberg, N. and Witten, Edward",
     title     = "{Monopole Condensation, And Confinement In N=2
                  Supersymmetric Yang-Mills Theory}",
     journal   = "Nucl. Phys.",
     volume    = "B426",
     year      = "1994",
     pages     = "19-52",
     eprint    = "hep-th/9407087",
     archivePrefix = "arXiv",
     doi       = "10.1016/0550-3213(94)90124-4",
     SLACcitation  = "%%CITATION = HEP-TH/9407087;%%"
}
@Article{Witten:1995gf,
     author    = "Witten, Edward",
     title     = "{On S duality in Abelian gauge theory}",
     journal   = "Selecta Math.",
     volume    = "1",
     year      = "1995",
     pages     = "383",
     eprint    = "hep-th/9505186",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9505186;%%"
}

@Article{Kadanoff:1970kz,
     author    = "Kadanoff, Leo P. and Ceva, Horacio",
     title     = "{Determination of an opeator algebra for the two-
                  dimensional Ising model}",
     journal   = "Phys. Rev.",
     volume    = "B3",
     year      = "1971",
     pages     = "3918-3938",
     doi       = "10.1103/PhysRevB.3.3918",
     SLACcitation  = "%%CITATION = PHRVA,B3,3918;%%"
}
@Article{'tHooft:1977hy,
     author    = "'t Hooft, Gerard",
     title     = "{On the Phase Transition Towards Permanent Quark
                  Confinement}",
     journal   = "Nucl. Phys.",
     volume    = "B138",
     year      = "1978",
     pages     = "1",
     doi       = "10.1016/0550-3213(78)90153-0",
     SLACcitation  = "%%CITATION = NUPHA,B138,1;%%"
}

@Article{Wilson:1974sk,
     author    = "Wilson, Kenneth G.",
     title     = "{Confinement of Quarks}",
     journal   = "Phys. Rev.",
     volume    = "D10",
     year      = "1974",
     pages     = "2445-2459",
     doi       = "10.1103/PhysRevD.10.2445",
     SLACcitation  = "%%CITATION = PHRVA,D10,2445;%%"
}


@MISC{work,
note = {In preparation.},
howpublished= {}
}

@ARTICLE{1980InMat..56...93M,
   author = {{MacDonald}, I.~G.},
    title = "{The Volume of a Compact Lie Group.}",
  journal = {Inventiones Mathematicae},
     year = 1980,
   volume = 56,
    pages = {93-95},
      doi = {10.1007/BF01392542},
   adsurl = {http://adsabs.harvard.edu/abs/1980InMat..56...93M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@Article{Graham:1999jg,
     author    = "Graham, C. Robin",
     title     = "{Volume and area renormalizations for conformally compact
                  Einstein  metrics}",
     year      = "1999",
     eprint    = "math/9909042",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = MATH/9909042;%%"
}

@Article{Sen:1994yi,
     author    = "Sen, Ashoke",
     title     = "{Dyon - monopole bound states, selfdual harmonic forms on
                  the multi - monopole moduli space, and SL(2,Z) invariance
                  in string theory}",
     journal   = "Phys. Lett.",
     volume    = "B329",
     year      = "1994",
     pages     = "217-221",
     eprint    = "hep-th/9402032",
     archivePrefix = "arXiv",
     doi       = "10.1016/0370-2693(94)90763-3",
     SLACcitation  = "%%CITATION = HEP-TH/9402032;%%"
}
@Article{Gukov:2006jk,
     author    = "Gukov, Sergei and Witten, Edward",
     title     = "{Gauge theory, ramification, and the geometric langlands
                  program}",
     year      = "2006",
     eprint    = "hep-th/0612073",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0612073;%%"
}


@Article{Vafa:1994tf,
     author    = "Vafa, Cumrun and Witten, Edward",
     title     = "{A Strong coupling test of S duality}",
     journal   = "Nucl. Phys.",
     volume    = "B431",
     year      = "1994",
     pages     = "3-77",
     eprint    = "hep-th/9408074",
     archivePrefix = "arXiv",
     doi       = "10.1016/0550-3213(94)90097-3",
     SLACcitation  = "%%CITATION = HEP-TH/9408074;%%"
}

@Article{Kapustin:2005py,
     author    = "Kapustin, Anton",
     title     = "{Wilson-'t Hooft operators in four-dimensional gauge
                  theories and  S-duality}",
     journal   = "Phys. Rev.",
     volume    = "D74",
     year      = "2006",
     pages     = "025005",
     eprint    = "hep-th/0501015",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevD.74.025005",
     SLACcitation  = "%%CITATION = HEP-TH/0501015;%%"
}
@Article{Goddard:1976qe,
     author    = "Goddard, P. and Nuyts, J. and Olive, David I.",
     title     = "{Gauge Theories and Magnetic Charge}",
     journal   = "Nucl. Phys.",
     volume    = "B125",
     year      = "1977",
     pages     = "1",
     doi       = "10.1016/0550-3213(77)90221-8",
     SLACcitation  = "%%CITATION = NUPHA,B125,1;%%"
}
@Article{Gaiotto:2008ak,
     author    = "Gaiotto, Davide and Witten, Edward",
     title     = "{S-Duality of Boundary Conditions In N=4 Super Yang-Mills
                  Theory}",
     year      = "2008",
     eprint    = "0807.3720",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0807.3720;%%"
}
@Article{Gaiotto:2008sa,
     author    = "Gaiotto, Davide and Witten, Edward",
     title     = "{Supersymmetric Boundary Conditions in N=4 Super Yang-Mills
                  Theory}",
     year      = "2008",
     eprint    = "0804.2902",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0804.2902;%%"
}


@Article{Green:2002vf,
     author    = "Green, Michael B. and Kovacs, Stefano",
     title     = "{Instanton-induced Yang-Mills correlation functions at
                  large N and their  AdS(5) x S**5 duals}",
     journal   = "JHEP",
     volume    = 04,
     year      = 2003,
     pages     = 058,
     eprint    = "hep-th/0212332",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0212332;%%"
}

@Article{Belitsky:2000ws,
     author    = "Belitsky, Andrei V. and Vandoren, S. and van Nieuwenhuizen,
                  P.",
     title     = "{Yang-Mills and D-instantons}",
     journal   = "Class. Quant. Grav.",
     volume    = "17",
     year      = "2000",
     pages     = "3521-3570",
     eprint    = "hep-th/0004186",
     archivePrefix = "arXiv",
     doi       = "10.1088/0264-9381/17/17/305",
     SLACcitation  = "%%CITATION = HEP-TH/0004186;%%"
}

@Article{Vandoren:2008xg,
     author    = "Vandoren, Stefan and van Nieuwenhuizen, Peter",
     title     = "{Lectures on instantons}",
     year      = "2008",
     eprint    = "0802.1862",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0802.1862;%%"
}

@Article{Aharony:1999ti,
     author    = "Aharony, Ofer and Gubser, Steven S. and Maldacena, Juan
                  Martin and Ooguri, Hirosi and Oz, Yaron",
     title     = "{Large N field theories, string theory and gravity}",
     journal   = "Phys. Rept.",
     volume    = "323",
     year      = "2000",
     pages     = "183-386",
     eprint    = "hep-th/9905111",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0370-1573(99)00083-6",
     SLACcitation  = "%%CITATION = HEP-TH/9905111;%%"
}

@Article{Klebanov:1999tb,
     author    = "Klebanov, Igor R. and Witten, Edward",
     title     = "{AdS/CFT correspondence and symmetry breaking}",
     journal   = "Nucl. Phys.",
     volume    = "B556",
     year      = "1999",
     pages     = "89-114",
     eprint    = "hep-th/9905104",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(99)00387-9",
     SLACcitation  = "%%CITATION = HEP-TH/9905104;%%"
}

@Article{Duff:1993wm,
     author    = "Duff, M. J.",
     title     = "{Twenty years of the Weyl anomaly}",
     journal   = "Class. Quant. Grav.",
     volume    = "11",
     year      = "1994",
     pages     = "1387-1404",
     eprint    = "hep-th/9308075",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9308075;%%"
}
@Article{Basu:2004nt,
     author    = "Basu, Anirban and Green, Michael B. and Sethi, Savdeep",
     title     = "{Some systematics of the coupling constant dependence of N
                  = 4  Yang-Mills}",
     journal   = "JHEP",
     volume    = "09",
     year      = "2004",
     pages     = "045",
     eprint    = "hep-th/0406231",
     archivePrefix = "arXiv",
     doi       = "10.1088/1126-6708/2004/09/045",
     SLACcitation  = "%%CITATION = HEP-TH/0406231;%%"
}

@Article{Bergshoeff:1980is,
     author    = "Bergshoeff, E. and de Roo, M. and de Wit, B.",
     title     = "{Extended Conformal Supergravity}",
     journal   = "Nucl. Phys.",
     volume    = "B182",
     year      = "1981",
     pages     = "173",
     doi       = "10.1016/0550-3213(81)90465-X",
     SLACcitation  = "%%CITATION = NUPHA,B182,173;%%"
}



@Article{Maldacena:1997re,
     author    = "Maldacena, Juan Martin",
     title     = "{The large N limit of superconformal field theories and
                  supergravity}",
     journal   = "Adv. Theor. Math. Phys.",
     volume    = "2",
     year      = "1998",
     pages     = "231-252",
     eprint    = "hep-th/9711200",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9711200;%%"
}


@Article{Gubser:1998bc,
     author    = "Gubser, S. S. and Klebanov, Igor R. and Polyakov, Alexander
                  M.",
     title     = "{Gauge theory correlators from non-critical string
                  theory}",
     journal   = "Phys. Lett.",
     volume    = "B428",
     year      = "1998",
     pages     = "105-114",
     eprint    = "hep-th/9802109",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0370-2693(98)00377-3",
     SLACcitation  = "%%CITATION = HEP-TH/9802109;%%"
}

@Article{Witten:1998qj,
     author    = "Witten, Edward",
     title     = "{Anti-de Sitter space and holography}",
     journal   = "Adv. Theor. Math. Phys.",
     volume    = "2",
     year      = "1998",
     pages     = "253-291",
     eprint    = "hep-th/9802150",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9802150;%%"
}

@Article{Rey:1998ik,
     author    = "Rey, Soo-Jong and Yee, Jung-Tay",
     title     = "{Macroscopic strings as heavy quarks in large N gauge
                  theory and  anti-de Sitter supergravity}",
     journal   = "Eur. Phys. J.",
     volume    = "C22",
     year      = "2001",
     pages     = "379-394",
     eprint    = "hep-th/9803001",
     archivePrefix = "arXiv",
     doi       = "10.1007/s100520100799",
     SLACcitation  = "%%CITATION = HEP-TH/9803001;%%"
}

@Article{Maldacena:1998im,
     author    = "Maldacena, Juan Martin",
     title     = "{Wilson loops in large N field theories}",
     journal   = "Phys. Rev. Lett.",
     volume    = "80",
     year      = "1998",
     pages     = "4859-4862",
     eprint    = "hep-th/9803002",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevLett.80.4859",
     SLACcitation  = "%%CITATION = HEP-TH/9803002;%%"
}

@Article{Drukker:1999zq,
     author    = "Drukker, Nadav and Gross, David J. and Ooguri, Hirosi",
     title     = "{Wilson loops and minimal surfaces}",
     journal   = "Phys. Rev.",
     volume    = "D60",
     year      = "1999",
     pages     = "125006",
     eprint    = "hep-th/9904191",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevD.60.125006",
     SLACcitation  = "%%CITATION = HEP-TH/9904191;%%"
}


@Article{Drukker:2005kx,
     author    = "Drukker, Nadav and Fiol, Bartomeu",
     title     = "{All-genus calculation of Wilson loops using D-branes}",
     journal   = "JHEP",
     volume    = "02",
     year      = "2005",
     pages     = "010",
     eprint    = "hep-th/0501109",
     archivePrefix = "arXiv",
     doi       = "10.1088/1126-6708/2005/02/010",
     SLACcitation  = "%%CITATION = HEP-TH/0501109;%%"
}

@Article{Yamaguchi:2006tq,
     author    = "Yamaguchi, Satoshi",
     title     = "{Wilson loops of anti-symmetric representation and D5-
                  branes}",
     journal   = "JHEP",
     volume    = "05",
     year      = "2006",
     pages     = "037",
     eprint    = "hep-th/0603208",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0603208;%%"
}

@Article{Drukker:2006zk,
     author    = "Drukker, Nadav and Giombi, Simone and Ricci, Riccardo and
                  Trancanelli, Diego",
     title     = "{On the D3-brane description of some 1/4 BPS Wilson
                  loops}",
     journal   = "JHEP",
     volume    = "04",
     year      = "2007",
     pages     = "008",
     eprint    = "hep-th/0612168",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0612168;%%"
}

@Article{Gomis:2006cu,
     author    = "Gomis, Jaume and Romelsberger, Christian",
     title     = "{Bubbling defect CFT's}",
     journal   = "JHEP",
     volume    = "08",
     year      = "2006",
     pages     = "050",
     eprint    = "hep-th/0604155",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0604155;%%"
}
@Article{Gomis:2007fi,
     author    = "Gomis, Jaume and Matsuura, Shunji",
     title     = "{Bubbling surface operators and S-duality}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2007",
     pages     = "025",
     eprint    = "0704.1657",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0704.1657;%%"
}


@Article{Gomis:2006sb,
     author    = "Gomis, Jaume and Passerini, Filippo",
     title     = "{Holographic Wilson loops}",
     journal   = "JHEP",
     volume    = "08",
     year      = "2006",
     pages     = "074",
     eprint    = "hep-th/0604007",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0604007;%%"
}

@Article{Gomis:2006im,
     author    = "Gomis, Jaume and Passerini, Filippo",
     title     = "{Wilson loops as D3-branes}",
     journal   = "JHEP",
     volume    = "01",
     year      = "2007",
     pages     = "097",
     eprint    = "hep-th/0612022",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0612022;%%"
}

@Article{Emparan:1997rt,
     author    = "Emparan, Roberto",
     title     = "{Born-Infeld strings tunneling to D-branes}",
     journal   = "Phys. Lett.",
     volume    = "B423",
     year      = "1998",
     pages     = "71-78",
     eprint    = "hep-th/9711106",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0370-2693(98)00107-5",
     SLACcitation  = "%%CITATION = HEP-TH/9711106;%%"
}

@Article{Myers:1999ps,
     author    = "Myers, Robert C.",
     title     = "{Dielectric-branes}",
     journal   = "JHEP",
     volume    = "12",
     year      = "1999",
     pages     = "022",
     eprint    = "hep-th/9910053",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9910053;%%"
}

@Article{Berenstein:2004kk,
     author    = "Berenstein, David",
     title     = "{A toy model for the AdS/CFT correspondence}",
     journal   = "JHEP",
     volume    = "07",
     year      = "2004",
     pages     = "018",
     eprint    = "hep-th/0403110",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0403110;%%"
}
  
@Article{McGreevy:2000cw,
     author    = "McGreevy, John and Susskind, Leonard and Toumbas, Nicolaos
                  ",
     title     = "{Invasion of the giant gravitons from anti-de Sitter
                  space}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2000",
     pages     = "008",
     eprint    = "hep-th/0003075",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0003075;%%"
}  
  
  
@Article{Lin:2004nb,
     author    = "Lin, Hai and Lunin, Oleg and Maldacena, Juan Martin",
     title     = "{Bubbling AdS space and 1/2 BPS geometries}",
     journal   = "JHEP",
     volume    = "10",
     year      = "2004",
     pages     = "025",
     eprint    = "hep-th/0409174",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0409174;%%"
}

@Article{Gomis:2006mv,
     author    = "Gomis, Jaume and Okuda, Takuya",
     title     = "{Wilson loops, geometric transitions and bubbling Calabi-
                  Yau's}",
     journal   = "JHEP",
     volume    = "02",
     year      = "2007",
     pages     = "083",
     eprint    = "hep-th/0612190",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0612190;%%"
}

@Article{Gomis:2007kz,
     author    = "Gomis, Jaume and Okuda, Takuya",
     title     = "{D-branes as a Bubbling Calabi-Yau}",
     journal   = "JHEP",
     volume    = "07",
     year      = "2007",
     pages     = "005",
     eprint    = "0704.3080",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2007/07/005",
     SLACcitation  = "%%CITATION = 0704.3080;%%"
}

@Article{Drukker:2008wr,
     author    = "Drukker, Nadav and Gomis, Jaume and Matsuura, Shunji",
     title     = "{Probing N=4 SYM With Surface Operators}",
     journal   = "JHEP",
     volume    = "10",
     year      = "2008",
     pages     = "048",
     eprint    = "0805.4199",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/10/048",
     SLACcitation  = "%%CITATION = 0805.4199;%%"
}
@Article{Halmagyi:2007rw,
     author    = "Halmagyi, Nick and Okuda, Takuya",
     title     = "{Bubbling Calabi-Yau geometry from matrix models}",
     journal   = "JHEP",
     volume    = "03",
     year      = "2008",
     pages     = "028",
     eprint    = "0711.1870",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/03/028",
     SLACcitation  = "%%CITATION = 0711.1870;%%"
}

@Article{Yamaguchi:2006te,
     author    = "Yamaguchi, Satoshi",
     title     = "{Bubbling geometries for half BPS Wilson lines}",
     journal   = "Int. J. Mod. Phys.",
     volume    = "A22",
     year      = "2007",
     pages     = "1353-1374",
     eprint    = "hep-th/0601089",
     archivePrefix = "arXiv",
     doi       = "10.1142/S0217751X07035070",
     SLACcitation  = "%%CITATION = HEP-TH/0601089;%%"
}

@Article{Lunin:2006xr,
     author    = "Lunin, Oleg",
     title     = "{On gravitational description of Wilson lines}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2006",
     pages     = "026",
     eprint    = "hep-th/0604133",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0604133;%%"
}

@Article{D'Hoker:2007fq,
     author    = "D'Hoker, Eric and Estes, John and Gutperle, Michael",
     title     = "{Gravity duals of half-BPS Wilson loops}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2007",
     pages     = "063",
     eprint    = "0705.1004",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0705.1004;%%"
}

@Article{D'Hoker:2007xy,
     author    = "D'Hoker, Eric and Estes, John and Gutperle, Michael",
     title     = "{Exact half-BPS Type IIB interface solutions I: Local
                  solution and   supersymmetric Janus}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2007",
     pages     = "021",
     eprint    = "0705.0022",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0705.0022;%%"
}

@Article{D'Hoker:2007xz,
     author    = "D'Hoker, Eric and Estes, John and Gutperle, Michael",
     title     = "{Exact half-BPS type IIB interface solutions. II: Flux
                  solutions and multi-janus}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2007",
     pages     = "022",
     eprint    = "0705.0024",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0705.0024;%%"
}

@Article{Aharony:2008ug,
     author    = "Aharony, Ofer and Bergman, Oren and Jafferis, Daniel Louis
                  and Maldacena, Juan",
     title     = "{N=6 superconformal Chern-Simons-matter theories, M2-branes
                  and their gravity duals}",
     journal   = "JHEP",
     volume    = "10",
     year      = "2008",
     pages     = "091",
     eprint    = "0806.1218",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/10/091",
     SLACcitation  = "%%CITATION = 0806.1218;%%"
}
@Article{Drukker:2008jm,
     author    = "Drukker, Nadav and Gomis, Jaume and Young, Donovan",
     title     = "{Vortex Loop Operators, M2-branes and Holography}",
     journal   = "JHEP",
     volume    = "03",
     year      = "2009",
     pages     = "004",
     eprint    = "0810.4344",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2009/03/004",
     SLACcitation  = "%%CITATION = 0810.4344;%%"
}
@Article{Berenstein:1998ij,
     author    = "Berenstein, David Eliecer and Corrado, Richard and
                  Fischler, Willy and Maldacena, Juan Martin",
     title     = "{The operator product expansion for Wilson loops and
                  surfaces in the  large N limit}",
     journal   = "Phys. Rev.",
     volume    = "D59",
     year      = "1999",
     pages     = "105023",
     eprint    = "hep-th/9809188",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevD.59.105023",
     SLACcitation  = "%%CITATION = HEP-TH/9809188;%%"
}
@Article{Borokhov:2002ib,
     author    = "Borokhov, Vadim and Kapustin, Anton and Wu, Xin-kai",
     title     = "{Topological disorder operators in three-dimensional
                  conformal field  theory}",
     journal   = "JHEP",
     volume    = "11",
     year      = "2002",
     pages     = "049",
     eprint    = "hep-th/0206054",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0206054;%%"
}

@Article{Giombi:2006de,
     author    = "Giombi, Simone and Ricci, Riccardo and Trancanelli, Diego",
     title     = "{Operator product expansion of higher rank Wilson loops
                  from D-branes and matrix models}",
     journal   = "JHEP",
     volume    = "10",
     year      = "2006",
     pages     = "045",
     eprint    = "hep-th/0608077",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0608077;%%"
}
@Article{Borokhov:2002cg,
     author    = "Borokhov, Vadim and Kapustin, Anton and Wu, Xin-kai",
     title     = "{Monopole operators and mirror symmetry in three
                  dimensions}",
     journal   = "JHEP",
     volume    = "12",
     year      = "2002",
     pages     = "044",
     eprint    = "hep-th/0207074",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0207074;%%"
}
@Article{Erickson:2000af,
     author    = "Erickson, J. K. and Semenoff, G. W. and Zarembo, K.",
     title     = "{Wilson loops in N = 4 supersymmetric Yang-Mills theory}",
     journal   = "Nucl. Phys.",
     volume    = "B582",
     year      = "2000",
     pages     = "155-175",
     eprint    = "hep-th/0003055",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(00)00300-X",
     SLACcitation  = "%%CITATION = HEP-TH/0003055;%%"
}



@Article{Drukker:2000rr,
     author    = "Drukker, Nadav and Gross, David J.",
     title     = "{An exact prediction of N = 4 SUSYM theory for string
                  theory}",
     journal   = "J. Math. Phys.",
     volume    = "42",
     year      = "2001",
     pages     = "2896-2914",
     eprint    = "hep-th/0010274",
     archivePrefix = "arXiv",
     doi       = "10.1063/1.1372177",
     SLACcitation  = "%%CITATION = HEP-TH/0010274;%%"
}


  
@Article{Pestun:2007rz,
     author    = "Pestun, Vasily",
     title     = "{Localization of gauge theory on a four-sphere and
                  supersymmetric Wilson loops}",
     year      = "2007",
     eprint    = "0712.2824",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     SLACcitation  = "%%CITATION = 0712.2824;%%"
}


@Article{Hartnoll:2006is,
     author    = "Hartnoll, Sean A. and Kumar, S. Prem",
     title     = "{Higher rank Wilson loops from a matrix model}",
     journal   = "JHEP",
     volume    = "08",
     year      = "2006",
     pages     = "026",
     eprint    = "hep-th/0605027",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0605027;%%"
}


@Article{Okuyama:2006jc,
     author    = "Okuyama, Kazumi and Semenoff, Gordon W.",
     title     = "{Wilson loops in N = 4 SYM and fermion droplets}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2006",
     pages     = "057",
     eprint    = "hep-th/0604209",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0604209;%%"
}

@Article{Okuda:2007kh,
     author    = "Okuda, Takuya",
     title     = "{A prediction for bubbling geometries}",
     journal   = "JHEP",
     volume    = "01",
     year      = "2008",
     pages     = "003",
     eprint    = "0708.3393",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/01/003",
     SLACcitation  = "%%CITATION = 0708.3393;%%"
}

@Article{Drukker:2006ga,
     author    = "Drukker, Nadav",
     title     = "{1/4 BPS circular loops, unstable world-sheet instantons
                  and the matrix model}",
     journal   = "JHEP",
     volume    = "09",
     year      = "2006",
     pages     = "004",
     eprint    = "hep-th/0605151",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0605151;%%"
}

@Article{Drukker:2007dw,
     author    = "Drukker, Nadav and Giombi, Simone and Ricci, Riccardo and
                  Trancanelli, Diego",
     title     = "{More supersymmetric Wilson loops}",
     journal   = "Phys. Rev.",
     volume    = "D76",
     year      = "2007",
     pages     = "107703",
     eprint    = "0704.2237",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1103/PhysRevD.76.107703",
     SLACcitation  = "%%CITATION = 0704.2237;%%"
}

@Article{Drukker:2007yx,
     author    = "Drukker, Nadav and Giombi, Simone and Ricci, Riccardo and
                  Trancanelli, Diego",
     title     = "{Wilson loops: From four-dimensional SYM to two-dimensional
                  YM}",
     journal   = "Phys. Rev.",
     volume    = "D77",
     year      = "2008",
     pages     = "047901",
     eprint    = "0707.2699",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1103/PhysRevD.77.047901",
     SLACcitation  = "%%CITATION = 0707.2699;%%"
}

@Article{Drukker:2007qr,
     author    = "Drukker, Nadav and Giombi, Simone and Ricci, Riccardo and
                  Trancanelli, Diego",
     title     = "{Supersymmetric Wilson loops on $S^3$}",
     journal   = "JHEP",
     volume    = "05",
     year      = "2008",
     pages     = "017",
     eprint    = "0711.3226",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/05/017",
     SLACcitation  = "%%CITATION = 0711.3226;%%"
}


  
@Article{Kristjansen:2002bb,
     author    = "Kristjansen, C. and Plefka, J. and Semenoff, G. W. and
                  Staudacher, M.",
     title     = "{A new double-scaling limit of N = 4 super Yang-Mills
                  theory and PP-wave  strings}",
     journal   = "Nucl. Phys.",
     volume    = "B643",
     year      = "2002",
     pages     = "3-30",
     eprint    = "hep-th/0205033",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(02)00749-6",
     SLACcitation  = "%%CITATION = HEP-TH/0205033;%%"
}


@Article{Skenderis:2007yb,
     author    = "Skenderis, Kostas and Taylor, Marika",
     title     = "{Anatomy of bubbling solutions}",
     journal   = "JHEP",
     volume    = "09",
     year      = "2007",
     pages     = "019",
     eprint    = "0706.0216",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2007/09/019",
     SLACcitation  = "%%CITATION = 0706.0216;%%"
}


@Article{Skenderis:2006uy,
     author    = "Skenderis, Kostas and Taylor, Marika",
     title     = "{Kaluza-Klein holography}",
     journal   = "JHEP",
     volume    = "05",
     year      = "2006",
     pages     = "057",
     eprint    = "hep-th/0603016",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0603016;%%"
}



@Article{deHaro:2000xn,
     author    = "de Haro, Sebastian and Solodukhin, Sergey N. and Skenderis,
                  Kostas",
     title     = "{Holographic reconstruction of spacetime and
                  renormalization in the  AdS/CFT correspondence}",
     journal   = "Commun. Math. Phys.",
     volume    = "217",
     year      = "2001",
     pages     = "595-622",
     eprint    = "hep-th/0002230",
     archivePrefix = "arXiv",
     doi       = "10.1007/s002200100381",
     SLACcitation  = "%%CITATION = HEP-TH/0002230;%%"
}


  
@Article{Skenderis:2000in,
     author    = "Skenderis, Kostas",
     title     = "{Asymptotically anti-de Sitter spacetimes and their stress
                  energy  tensor}",
     journal   = "Int. J. Mod. Phys.",
     volume    = "A16",
     year      = "2001",
     pages     = "740-749",
     eprint    = "hep-th/0010138",
     archivePrefix = "arXiv",
     doi       = "10.1142/S0217751X0100386X",
     SLACcitation  = "%%CITATION = HEP-TH/0010138;%%"
}

@Article{Bianchi:2001de,
     author    = "Bianchi, Massimo and Freedman, Daniel Z. and Skenderis,
                  Kostas",
     title     = "{How to go with an RG flow}",
     journal   = "JHEP",
     volume    = "08",
     year      = "2001",
     pages     = "041",
     eprint    = "hep-th/0105276",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0105276;%%"
}


@Article{Bianchi:2001kw,
     author    = "Bianchi, Massimo and Freedman, Daniel Z. and Skenderis,
                  Kostas",
     title     = "{Holographic renormalization}",
     journal   = "Nucl. Phys.",
     volume    = "B631",
     year      = "2002",
     pages     = "159-194",
     eprint    = "hep-th/0112119",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0112119;%%"
}


@Article{Papadimitriou:2004rz,
     author    = "Papadimitriou, Ioannis and Skenderis, Kostas",
     title     = "{Correlation functions in holographic RG flows}",
     journal   = "JHEP",
     volume    = "10",
     year      = "2004",
     pages     = "075",
     eprint    = "hep-th/0407071",
     archivePrefix = "arXiv",
     doi       = "10.1088/1126-6708/2004/10/075",
     SLACcitation  = "%%CITATION = HEP-TH/0407071;%%"
}



@Article{Skenderis:2002wp,
     author    = "Skenderis, Kostas",
     title     = "{Lecture notes on holographic renormalization}",
     journal   = "Class. Quant. Grav.",
     volume    = "19",
     year      = "2002",
     pages     = "5849-5876",
     eprint    = "hep-th/0209067",
     archivePrefix = "arXiv",
     doi       = "10.1088/0264-9381/19/22/306",
     SLACcitation  = "%%CITATION = HEP-TH/0209067;%%"
}

@Article{Argyres:2006qr,
     author    = "Argyres, Philip C. and Kapustin, Anton and Seiberg, Nathan
                  ",
     title     = "{On S-duality for non-simply-laced gauge groups}",
     journal   = "JHEP",
     volume    = "06",
     year      = "2006",
     pages     = "043",
     eprint    = "hep-th/0603048",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0603048;%%"
}

@Article{Sen:1994fa,
     author    = "Sen, Ashoke",
     title     = "{Strong - weak coupling duality in four-dimensional string
                  theory}",
     journal   = "Int. J. Mod. Phys.",
     volume    = "A9",
     year      = "1994",
     pages     = "3707-3750",
     eprint    = "hep-th/9402002",
     archivePrefix = "arXiv",
     doi       = "10.1142/S0217751X94001497",
     SLACcitation  = "%%CITATION = HEP-TH/9402002;%%"
}
@Article{Kim:1985ez,
     author    = "Kim, H. J. and Romans, L. J. and van Nieuwenhuizen, P.",
     title     = "{The Mass Spectrum of Chiral N=2 D=10 Supergravity on
                  S**5}",
     journal   = "Phys. Rev.",
     volume    = "D32",
     year      = "1985",
     pages     = "389",
     doi       = "10.1103/PhysRevD.32.389",
     SLACcitation  = "%%CITATION = PHRVA,D32,389;%%"
}


@Article{Lee:1998bxa,
     author    = "Lee, Sangmin and Minwalla, Shiraz and Rangamani, Mukund and
                  Seiberg, Nathan",
     title     = "{Three-point functions of chiral operators in D = 4, N = 4
                  SYM at  large N}",
     journal   = "Adv. Theor. Math. Phys.",
     volume    = "2",
     year      = "1998",
     pages     = "697-718",
     eprint    = "hep-th/9806074",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9806074;%%"
}

@Article{Seiberg:1994aj,
     author    = "Seiberg, N. and Witten, Edward",
     title     = "{Monopoles, duality and chiral symmetry breaking in N=2
                  supersymmetric QCD}",
     journal   = "Nucl. Phys.",
     volume    = "B431",
     year      = "1994",
     pages     = "484-550",
     eprint    = "hep-th/9408099",
     archivePrefix = "arXiv",
     doi       = "10.1016/0550-3213(94)90214-3",
     SLACcitation  = "%%CITATION = HEP-TH/9408099;%%"
}
@Article{Argyres:1994xh,
     author    = "Argyres, Philip C. and Faraggi, Alon E.",
     title     = "{The vacuum structure and spectrum of N=2 supersymmetric
                  SU(n) gauge theory}",
     journal   = "Phys. Rev. Lett.",
     volume    = "74",
     year      = "1995",
     pages     = "3931-3934",
     eprint    = "hep-th/9411057",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevLett.74.3931",
     SLACcitation  = "%%CITATION = HEP-TH/9411057;%%"
}
@Article{Argyres:1997cg,
     author    = "Argyres, Philip C.",
     title     = "{S-duality and global symmetries in N = 2 supersymmetric
                  field theory}",
     journal   = "Adv. Theor. Math. Phys.",
     volume    = "2",
     year      = "1998",
     pages     = "293-302",
     eprint    = "hep-th/9706095",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9706095;%%"
}

@Article{Arutyunov:1999en,
     author    = "Arutyunov, G. and Frolov, S.",
     title     = "{Some cubic couplings in type IIB supergravity on AdS(5) x
                  S(5) and  three-point functions in SYM(4) at large N}",
     journal   = "Phys. Rev.",
     volume    = "D61",
     year      = "2000",
     pages     = "064009",
     eprint    = "hep-th/9907085",
     archivePrefix = "arXiv",
     doi       = "10.1103/PhysRevD.61.064009",
     SLACcitation  = "%%CITATION = HEP-TH/9907085;%%"
}
@Article{Henningson:1998gx,
     author    = "Henningson, M. and Skenderis, K.",
     title     = "{The holographic Weyl anomaly}",
     journal   = "JHEP",
     volume    = "07",
     year      = "1998",
     pages     = "023",
     eprint    = "hep-th/9806087",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/9806087;%%"
}





@Article{Balasubramanian:1999re,
     author    = "Balasubramanian, Vijay and Kraus, Per",
     title     = "{A stress tensor for anti-de Sitter gravity}",
     journal   = "Commun. Math. Phys.",
     volume    = 208,
     year      = 1999,
     pages     = "413-428",
     eprint    = "hep-th/9902121",
     archivePrefix = "arXiv",
     doi       = "10.1007/s002200050764",
     SLACcitation  = "%%CITATION = HEP-TH/9902121;%%"
}


 


@Article{Semenoff:2001xp,
     author    = "Semenoff, Gordon W. and Zarembo, K.",
     title     = "{More exact predictions of SUSYM for string theory}",
     journal   = "Nucl. Phys.",
     volume    = "B616",
     year      = "2001",
     pages     = "34-46",
     eprint    = "hep-th/0106015",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(01)00455-2",
     SLACcitation  = "%%CITATION = HEP-TH/0106015;%%"
}
 
 @Article{Beisert:2006ez,
     author    = "Beisert, Niklas and Eden, Burkhard and Staudacher, Matthias
                  ",
     title     = "{Transcendentality and crossing}",
     journal   = "J. Stat. Mech.",
     volume    = "0701",
     year      = "2007",
     pages     = "P021",
     eprint    = "hep-th/0610251",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0610251;%%"
}
 
@Article{Montonen:1977sn,
     author    = "Montonen, C. and Olive, David I.",
     title     = "{Magnetic Monopoles as Gauge Particles?}",
     journal   = "Phys. Lett.",
     volume    = "B72",
     year      = "1977",
     pages     = "117",
     doi       = "10.1016/0370-2693(77)90076-4",
     SLACcitation  = "%%CITATION = PHLTA,B72,117;%%"
}

@Article{Witten:1978ma,
     author    = "Witten, Edward and Olive, David I.",
     title     = "{Supersymmetry Algebras That Include Topological Charges}",
     journal   = "Phys. Lett.",
     volume    = "B78",
     year      = "1978",
     pages     = "97",
     doi       = "10.1016/0370-2693(78)90357-X",
     SLACcitation  = "%%CITATION = PHLTA,B78,97;%%"
}

@Article{Osborn:1979tq,
     author    = "Osborn, Hugh",
     title     = "{Topological Charges for N=4 Supersymmetric Gauge Theories
                  and Monopoles of Spin 1}",
     journal   = "Phys. Lett.",
     volume    = "B83",
     year      = "1979",
     pages     = "321",
     doi       = "10.1016/0370-2693(79)91118-3",
     SLACcitation  = "%%CITATION = PHLTA,B83,321;%%"
}

@Article{Okuda:2008px,
     author    = "Okuda, Takuya and Trancanelli, Diego",
     title     = "{Spectral curves, emergent geometry, and bubbling solutions
                  for Wilson loops}",
     journal   = "JHEP",
     volume    = "09",
     year      = "2008",
     pages     = "050",
     eprint    = "0806.4191",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/09/050",
     SLACcitation  = "%%CITATION = 0806.4191;%%"
}

@Article{Gomis:2008qa,
     author    = "Gomis, Jaume and Matsuura, Shunji and Okuda, Takuya and
                  Trancanelli, Diego",
     title     = "{Wilson loop correlators at strong coupling: from matrices
                  to bubbling geometries}",
     journal   = "JHEP",
     volume    = "08",
     year      = "2008",
     pages     = "068",
     eprint    = "0807.3330",
     archivePrefix = "arXiv",
     primaryClass  =  "hep-th",
     doi       = "10.1088/1126-6708/2008/08/068",
     SLACcitation  = "%%CITATION = 0807.3330;%%"
}

@Article{Kristjansen:2002bb,
     author    = "Kristjansen, C. and Plefka, J. and Semenoff, G. W. and
                  Staudacher, M.",
     title     = "{A new double-scaling limit of N = 4 super Yang-Mills
                  theory and PP-wave  strings}",
     journal   = "Nucl. Phys.",
     volume    = "B643",
     year      = "2002",
     pages     = "3-30",
     eprint    = "hep-th/0205033",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(02)00749-6",
     SLACcitation  = "%%CITATION = HEP-TH/0205033;%%"
}
@Article{Witten:1979ey,
     author    = "Witten, Edward",
     title     = "{Dyons of Charge e theta/2 pi}",
     journal   = "Phys. Lett.",
     volume    = "B86",
     year      = "1979",
     pages     = "283-287",
     doi       = "10.1016/0370-2693(79)90838-4",
     SLACcitation  = "%%CITATION = PHLTA,B86,283;%%"
}
@Article{Intriligator:1998ig,
     author    = "Intriligator, Kenneth A.",
     title     = "{Bonus symmetries of N = 4 super-Yang-Mills correlation
                  functions via  AdS duality}",
     journal   = "Nucl. Phys.",
     volume    = "B551",
     year      = "1999",
     pages     = "575-600",
     eprint    = "hep-th/9811047",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(99)00242-4",
     SLACcitation  = "%%CITATION = HEP-TH/9811047;%%"
}

@Article{Intriligator:1999ff,
     author    = "Intriligator, Kenneth A. and Skiba, Witold",
     title     = "{Bonus symmetry and the operator product expansion of N = 4
                  super-Yang-Mills}",
     journal   = "Nucl. Phys.",
     volume    = "B559",
     year      = "1999",
     pages     = "165-183",
     eprint    = "hep-th/9905020",
     archivePrefix = "arXiv",
     doi       = "10.1016/S0550-3213(99)00430-7",
     SLACcitation  = "%%CITATION = HEP-TH/9905020;%%"
}

@Article{Kapustin:2006pk,
     author    = "Kapustin, Anton and Witten, Edward",
     title     = "{Electric-magnetic duality and the geometric Langlands
                  program}",
     year      = "2006",
     eprint    = "hep-th/0604151",
     archivePrefix = "arXiv",
     SLACcitation  = "%%CITATION = HEP-TH/0604151;%%"
}
